The chemistry of star and planet formation with SKA

In this contribution, we aim to summarise the efforts of the Italian SKA scientific community in conducting surveys of star-forming regions within our Galaxy, in the development of astrochemical research on protostellar envelopes and disks, and in studying the planet formation process itself. The objective is dual: Firstly, to investigate the accumulation and development of dust throughout the formation of planets, and secondly, to chemically examine protoplanetary disks and protostellar envelopes by studying heavy molecules, such as chains and rings containing over seven carbon atoms, which exhibit significantly reduced strength at millimeter wavelengths.

==> instructions.txt <==
Dear Author,

Here are a few suggestions, in order to make an Editor's life easier.


Authors should always double-check warning messages.  

--Bibliography-- We warmly suggest to use mem_demo_bib.tex as a template for your proceedings. In order to properly compile this version you need to construct a bibliography file, exporting citations from ADS, e.g. bonifacio.bib. This will automatically produce the bibliography in the correct format with the A&A style. 
In case this is not suitable for you, you can make the bibliography yourself. Note that this should be done with the bibliography style shown in mem_demo.tex. No other bibliography format will be accepted.

--Figures-- Figures may be in several formats, e.g. EPS, JPEG, PNG, PDF. However, the only accepted PDF files are original adobe acrobat PDF. Conversion from other formats to PDF - through the use of either unix-commands or software available on the web - should be avoided.

For any questions/comments please contact me (giuliana.fiorentino@inaf.it) and/or the Memorie della SAIt editorial board (memsait.editorialboard@inaf.it).

Thanks you in advance for your collaboration,

Giuliana Fiorentino
Editor in Chief


